Cost efficiency of fMRI studies using resting-state vs task-based functional connectivity

We investigate whether and how we can improve the cost efficiency of neuroimaging studies with well-tailored fMRI tasks. The comparative study is conducted using a novel network science-driven Bayesian connectome-based predictive method, which incorporates network theories in model building and substantially improves precision and robustness in imaging biomarker detection. The robustness of the method lays the foundation for identifying predictive power differential across fMRI task conditions if such difference exists. When applied to a clinically heterogeneous transdiagnostic cohort, we found shared and distinct functional fingerprints of neuropsychological outcomes across seven fMRI conditions. For example, emotional N-back memory task was found to be less optimal for negative emotion outcomes, and gradual-onset continuous performance task was found to have stronger links with sensitivity and sociability outcomes than with cognitive control outcomes. Together, our results show that there are unique optimal pairings of task-based fMRI conditions and neuropsychological outcomes that should not be ignored when designing well-powered neuroimaging studies.

==> Result_Store/covest_regression_result/cov_interaction.txt <==
Call:
lm(formula = covariance_estimate ~ task_condition * behavior * 
    functional_label, data = all_data)

Residuals:
     Min       1Q   Median       3Q      Max 
-1.74988 -0.12340 -0.00075  0.12285  2.16047 

Coefficients:
                                                                                   Estimate Std. Error t value Pr(>|t|)    
(Intercept)                                                                      -7.619e-02  1.534e-02  -4.967 6.81e-07 ***
task_conditionaverage                                                             7.139e-02  2.169e-02   3.291 0.000999 ***
task_conditioneyes                                                                8.534e-02  2.169e-02   3.934 8.36e-05 ***
task_conditiongradCPT                                                             1.030e-01  2.169e-02   4.747 2.07e-06 ***
task_conditionnBack                                                               1.468e-01  2.169e-02   6.769 1.31e-11 ***
task_conditionsst                                                                 9.278e-02  2.169e-02   4.277 1.89e-05 ***
task_conditionrest2                                                              -1.590e-02  2.169e-02  -0.733 0.463577    
behaviorATQ_CONTROL                                                              -1.025e-01  3.068e-02  -3.340 0.000837 ***
behaviorATQ_EXTRA                                                                 2.423e-02  3.068e-02   0.790 0.429587    
behaviorATQ_NEG                                                                   3.204e-02  2.765e-02   1.159 0.246578    
behaviorATQ_SENSITIVITY                                                           1.690e-02  3.068e-02   0.551 0.581776    
behaviorIRI                                                                       6.277e-02  2.765e-02   2.270 0.023221 *  
behaviorPANAS_NEG                                                                 2.746e-02  2.319e-02   1.184 0.236318    
behaviorPANAS_POS                                                                 3.791e-02  2.567e-02   1.477 0.139693    
functional_labelMedial Frontal                                                    2.996e-02  1.994e-02   1.502 0.132990    
functional_labelFronto-parietal                                                   3.476e-02  1.933e-02   1.798 0.072193 .  
functional_labelMotor                                                             1.213e-01  1.815e-02   6.685 2.32e-11 ***
functional_labelVisual I                                                          1.093e-01  2.229e-02   4.906 9.31e-07 ***
functional_labelVisual II                                                         3.240e-02  2.753e-02   1.177 0.239361    
functional_labelVisual Association                                                9.880e-02  2.229e-02   4.433 9.29e-06 ***
functional_labelLimbic                                                            1.222e-01  1.980e-02   6.169 6.89e-10 ***
functional_labelBasal Ganglia                                                     3.570e-02  1.994e-02   1.791 0.073337 .  
functional_labelCerebellum                                                        1.092e-01  1.967e-02   5.551 2.85e-08 ***
task_conditionaverage:behaviorATQ_CONTROL                                         5.743e-02  4.338e-02   1.324 0.185624    
task_conditioneyes:behaviorATQ_CONTROL                                           -7.835e-03  4.338e-02  -0.181 0.856680    
task_conditiongradCPT:behaviorATQ_CONTROL                                         2.363e-01  4.338e-02   5.447 5.14e-08 ***
task_conditionnBack:behaviorATQ_CONTROL                                           1.288e-02  4.338e-02   0.297 0.766539    
task_conditionsst:behaviorATQ_CONTROL                                             1.027e-01  4.338e-02   2.368 0.017891 *  
task_conditionrest2:behaviorATQ_CONTROL                                          -1.751e-01  4.338e-02  -4.037 5.43e-05 ***
task_conditionaverage:behaviorATQ_EXTRA                                          -6.268e-02  4.338e-02  -1.445 0.148535    
task_conditioneyes:behaviorATQ_EXTRA                                              4.021e-02  4.338e-02   0.927 0.354054    
task_conditiongradCPT:behaviorATQ_EXTRA                                           2.237e-01  4.338e-02   5.156 2.53e-07 ***
task_conditionnBack:behaviorATQ_EXTRA                                            -3.541e-02  4.338e-02  -0.816 0.414344    
task_conditionsst:behaviorATQ_EXTRA                                               8.581e-03  4.338e-02   0.198 0.843212    
task_conditionrest2:behaviorATQ_EXTRA                                            -1.425e-01  4.338e-02  -3.285 0.001019 ** 
task_conditionaverage:behaviorATQ_NEG                                            -1.327e-01  3.911e-02  -3.394 0.000689 ***
task_conditioneyes:behaviorATQ_NEG                                               -1.073e-01  3.911e-02  -2.743 0.006095 ** 
task_conditiongradCPT:behaviorATQ_NEG                                             9.610e-03  3.911e-02   0.246 0.805876    
task_conditionnBack:behaviorATQ_NEG                                              -3.854e-02  3.911e-02  -0.986 0.324325    
task_conditionsst:behaviorATQ_NEG                                                -4.622e-02  3.911e-02  -1.182 0.237212    
task_conditionrest2:behaviorATQ_NEG                                              -9.064e-02  3.911e-02  -2.318 0.020466 *  
task_conditionaverage:behaviorATQ_SENSITIVITY                                    -3.761e-03  4.338e-02  -0.087 0.930919    
task_conditioneyes:behaviorATQ_SENSITIVITY                                       -1.377e-01  4.338e-02  -3.175 0.001501 ** 
task_conditiongradCPT:behaviorATQ_SENSITIVITY                                     2.332e-01  4.338e-02   5.376 7.63e-08 ***
task_conditionnBack:behaviorATQ_SENSITIVITY                                      -5.908e-02  4.338e-02  -1.362 0.173266    
task_conditionsst:behaviorATQ_SENSITIVITY                                        -3.870e-02  4.338e-02  -0.892 0.372345    
task_conditionrest2:behaviorATQ_SENSITIVITY                                      -3.028e-01  4.338e-02  -6.979 3.00e-12 ***
task_conditionaverage:behaviorIRI                                                -1.488e-01  3.911e-02  -3.805 0.000142 ***
task_conditioneyes:behaviorIRI                                                   -4.116e-02  3.911e-02  -1.053 0.292539    
task_conditiongradCPT:behaviorIRI                                                 7.864e-02  3.911e-02   2.011 0.044330 *  
task_conditionnBack:behaviorIRI                                                  -1.123e-01  3.911e-02  -2.872 0.004083 ** 
task_conditionsst:behaviorIRI                                                    -6.645e-02  3.911e-02  -1.699 0.089301 .  
task_conditionrest2:behaviorIRI                                                  -2.034e-01  3.911e-02  -5.202 1.98e-07 ***
task_conditionaverage:behaviorPANAS_NEG                                          -6.358e-02  3.280e-02  -1.939 0.052551 .  
task_conditioneyes:behaviorPANAS_NEG                                             -1.444e-01  3.280e-02  -4.403 1.07e-05 ***
task_conditiongradCPT:behaviorPANAS_NEG                                          -4.573e-02  3.280e-02  -1.394 0.163186    
task_conditionnBack:behaviorPANAS_NEG                                            -9.544e-02  3.280e-02  -2.910 0.003612 ** 
task_conditionsst:behaviorPANAS_NEG                                              -3.033e-02  3.280e-02  -0.925 0.355021    
task_conditionrest2:behaviorPANAS_NEG                                            -7.773e-02  3.280e-02  -2.370 0.017791 *  
task_conditionaverage:behaviorPANAS_POS                                          -1.625e-01  3.531e-02  -4.601 4.21e-06 ***
task_conditioneyes:behaviorPANAS_POS                                             -4.613e-02  3.531e-02  -1.306 0.191438    
task_conditiongradCPT:behaviorPANAS_POS                                          -2.583e-02  3.531e-02  -0.731 0.464502    
task_conditionnBack:behaviorPANAS_POS                                            -1.276e-01  3.531e-02  -3.615 0.000301 ***
task_conditionsst:behaviorPANAS_POS                                              -1.470e-01  3.531e-02  -4.162 3.15e-05 ***
task_conditionrest2:behaviorPANAS_POS                                            -1.314e-01  3.531e-02  -3.722 0.000198 ***
task_conditionaverage:functional_labelMedial Frontal                             -2.483e-02  2.820e-02  -0.881 0.378561    
task_conditioneyes:functional_labelMedial Frontal                                -8.721e-02  2.820e-02  -3.093 0.001983 ** 
task_conditiongradCPT:functional_labelMedial Frontal                             -5.835e-03  2.820e-02  -0.207 0.836058    
task_conditionnBack:functional_labelMedial Frontal                               -1.449e-03  2.820e-02  -0.051 0.959015    
task_conditionsst:functional_labelMedial Frontal                                 -3.161e-03  2.820e-02  -0.112 0.910744    
task_conditionrest2:functional_labelMedial Frontal                               -1.172e-02  2.820e-02  -0.416 0.677642    
task_conditionaverage:functional_labelFronto-parietal                             3.388e-02  2.734e-02   1.239 0.215267    
task_conditioneyes:functional_labelFronto-parietal                                3.374e-02  2.734e-02   1.234 0.217186    
task_conditiongradCPT:functional_labelFronto-parietal                             1.073e-01  2.734e-02   3.925 8.69e-05 ***
task_conditionnBack:functional_labelFronto-parietal                              -5.904e-02  2.734e-02  -2.160 0.030800 *  
task_conditionsst:functional_labelFronto-parietal                                 4.388e-02  2.734e-02   1.605 0.108485    
task_conditionrest2:functional_labelFronto-parietal                              -5.959e-02  2.734e-02  -2.180 0.029281 *  
task_conditionaverage:functional_labelMotor                                      -1.948e-01  2.567e-02  -7.588 3.28e-14 ***
task_conditioneyes:functional_labelMotor                                         -2.396e-01  2.567e-02  -9.336  < 2e-16 ***
task_conditiongradCPT:functional_labelMotor                                      -2.547e-01  2.567e-02  -9.923  < 2e-16 ***
task_conditionnBack:functional_labelMotor                                        -2.900e-01  2.567e-02 -11.300  < 2e-16 ***
task_conditionsst:functional_labelMotor                                          -1.710e-01  2.567e-02  -6.663 2.71e-11 ***
task_conditionrest2:functional_labelMotor                                         3.343e-02  2.567e-02   1.303 0.192725    
task_conditionaverage:functional_labelVisual I                                   -1.735e-01  3.152e-02  -5.505 3.70e-08 ***
task_conditioneyes:functional_labelVisual I                                      -1.279e-01  3.152e-02  -4.059 4.93e-05 ***
task_conditiongradCPT:functional_labelVisual I                                   -2.905e-01  3.152e-02  -9.217  < 2e-16 ***
task_conditionnBack:functional_labelVisual I                                     -2.481e-01  3.152e-02  -7.873 3.51e-15 ***
task_conditionsst:functional_labelVisual I                                       -3.208e-01  3.152e-02 -10.179  < 2e-16 ***
task_conditionrest2:functional_labelVisual I                                      1.459e-01  3.152e-02   4.631 3.65e-06 ***
task_conditionaverage:functional_labelVisual II                                  -6.842e-03  3.894e-02  -0.176 0.860517    
task_conditioneyes:functional_labelVisual II                                     -1.466e-03  3.894e-02  -0.038 0.969964    
task_conditiongradCPT:functional_labelVisual II                                  -6.674e-02  3.894e-02  -1.714 0.086521 .  
task_conditionnBack:functional_labelVisual II                                    -1.111e-01  3.894e-02  -2.854 0.004321 ** 
task_conditionsst:functional_labelVisual II                                      -7.624e-02  3.894e-02  -1.958 0.050252 .  
task_conditionrest2:functional_labelVisual II                                     2.334e-02  3.894e-02   0.599 0.548845    
task_conditionaverage:functional_labelVisual Association                         -9.640e-02  3.152e-02  -3.059 0.002224 ** 
task_conditioneyes:functional_labelVisual Association                            -1.594e-01  3.152e-02  -5.058 4.25e-07 ***
task_conditiongradCPT:functional_labelVisual Association                         -1.367e-01  3.152e-02  -4.336 1.45e-05 ***
task_conditionnBack:functional_labelVisual Association                           -2.129e-01  3.152e-02  -6.756 1.43e-11 ***
task_conditionsst:functional_labelVisual Association                             -2.431e-01  3.152e-02  -7.713 1.24e-14 ***
task_conditionrest2:functional_labelVisual Association                            1.160e-01  3.152e-02   3.682 0.000232 ***
task_conditionaverage:functional_labelLimbic                                     -1.089e-01  2.800e-02  -3.889 0.000101 ***
task_conditioneyes:functional_labelLimbic                                        -9.796e-02  2.800e-02  -3.498 0.000469 ***
task_conditiongradCPT:functional_labelLimbic                                     -1.794e-01  2.800e-02  -6.406 1.51e-10 ***
task_conditionnBack:functional_labelLimbic                                       -2.796e-01  2.800e-02  -9.985  < 2e-16 ***
task_conditionsst:functional_labelLimbic                                         -9.056e-02  2.800e-02  -3.234 0.001222 ** 
task_conditionrest2:functional_labelLimbic                                        3.337e-03  2.800e-02   0.119 0.905151    
task_conditionaverage:functional_labelBasal Ganglia                              -8.011e-02  2.820e-02  -2.841 0.004495 ** 
task_conditioneyes:functional_labelBasal Ganglia                                 -6.942e-02  2.820e-02  -2.462 0.013821 *  
task_conditiongradCPT:functional_labelBasal Ganglia                              -1.825e-01  2.820e-02  -6.473 9.66e-11 ***
task_conditionnBack:functional_labelBasal Ganglia                                -7.097e-02  2.820e-02  -2.517 0.011842 *  
task_conditionsst:functional_labelBasal Ganglia                                   3.831e-06  2.820e-02   0.000 0.999892    
task_conditionrest2:functional_labelBasal Ganglia                                -4.290e-03  2.820e-02  -0.152 0.879072    
task_conditionaverage:functional_labelCerebellum                                 -2.211e-02  2.782e-02  -0.795 0.426759    
task_conditioneyes:functional_labelCerebellum                                    -8.774e-03  2.782e-02  -0.315 0.752498    
task_conditiongradCPT:functional_labelCerebellum                                 -8.374e-02  2.782e-02  -3.010 0.002614 ** 
task_conditionnBack:functional_labelCerebellum                                   -1.935e-01  2.782e-02  -6.956 3.52e-12 ***
task_conditionsst:functional_labelCerebellum                                     -6.548e-02  2.782e-02  -2.354 0.018596 *  
task_conditionrest2:functional_labelCerebellum                                   -3.915e-02  2.782e-02  -1.407 0.159359    
behaviorATQ_CONTROL:functional_labelMedial Frontal                                1.606e-01  3.988e-02   4.026 5.67e-05 ***
behaviorATQ_EXTRA:functional_labelMedial Frontal                                 -7.826e-02  3.988e-02  -1.962 0.049710 *  
behaviorATQ_NEG:functional_labelMedial Frontal                                   -6.351e-03  3.594e-02  -0.177 0.859760    
behaviorATQ_SENSITIVITY:functional_labelMedial Frontal                           -3.433e-02  3.988e-02  -0.861 0.389238    
behaviorIRI:functional_labelMedial Frontal                                       -9.598e-02  3.594e-02  -2.670 0.007583 ** 
behaviorPANAS_NEG:functional_labelMedial Frontal                                 -8.449e-03  3.014e-02  -0.280 0.779244    
behaviorPANAS_POS:functional_labelMedial Frontal                                 -7.912e-02  3.336e-02  -2.371 0.017724 *  
behaviorATQ_CONTROL:functional_labelFronto-parietal                              -5.494e-02  3.866e-02  -1.421 0.155296    
behaviorATQ_EXTRA:functional_labelFronto-parietal                                -7.468e-02  3.866e-02  -1.932 0.053401 .  
behaviorATQ_NEG:functional_labelFronto-parietal                                   1.806e-01  3.485e-02   5.183 2.19e-07 ***
behaviorATQ_SENSITIVITY:functional_labelFronto-parietal                           1.307e-01  3.866e-02   3.381 0.000722 ***
behaviorIRI:functional_labelFronto-parietal                                       1.426e-01  3.485e-02   4.092 4.28e-05 ***
behaviorPANAS_NEG:functional_labelFronto-parietal                                 4.164e-02  2.923e-02   1.425 0.154169    
behaviorPANAS_POS:functional_labelFronto-parietal                                -6.878e-03  3.235e-02  -0.213 0.831617    
behaviorATQ_CONTROL:functional_labelMotor                                         2.105e-01  3.630e-02   5.799 6.71e-09 ***
behaviorATQ_EXTRA:functional_labelMotor                                           4.382e-03  3.630e-02   0.121 0.903903    
behaviorATQ_NEG:functional_labelMotor                                            -2.065e-01  3.272e-02  -6.312 2.77e-10 ***
behaviorATQ_SENSITIVITY:functional_labelMotor                                    -6.672e-02  3.630e-02  -1.838 0.066062 .  
behaviorIRI:functional_labelMotor                                                -1.601e-01  3.272e-02  -4.894 9.90e-07 ***
behaviorPANAS_NEG:functional_labelMotor                                          -1.426e-01  2.744e-02  -5.198 2.02e-07 ***
behaviorPANAS_POS:functional_labelMotor                                           3.907e-02  3.037e-02   1.287 0.198232    
behaviorATQ_CONTROL:functional_labelVisual I                                      1.661e-01  4.457e-02   3.727 0.000194 ***
behaviorATQ_EXTRA:functional_labelVisual I                                        1.002e-03  4.457e-02   0.022 0.982072    
behaviorATQ_NEG:functional_labelVisual I                                         -2.782e-01  4.018e-02  -6.925 4.40e-12 ***
behaviorATQ_SENSITIVITY:functional_labelVisual I                                 -2.524e-01  4.457e-02  -5.663 1.49e-08 ***
behaviorIRI:functional_labelVisual I                                             -3.135e-01  4.018e-02  -7.802 6.16e-15 ***
behaviorPANAS_NEG:functional_labelVisual I                                       -1.013e-01  3.369e-02  -3.005 0.002655 ** 
behaviorPANAS_POS:functional_labelVisual I                                       -2.321e-02  3.729e-02  -0.622 0.533617    
behaviorATQ_CONTROL:functional_labelVisual II                                     1.283e-01  5.507e-02   2.330 0.019832 *  
behaviorATQ_EXTRA:functional_labelVisual II                                      -5.604e-02  5.507e-02  -1.018 0.308875    
behaviorATQ_NEG:functional_labelVisual II                                         9.103e-02  4.964e-02   1.834 0.066670 .  
behaviorATQ_SENSITIVITY:functional_labelVisual II                                -1.402e-02  5.507e-02  -0.255 0.799098    
behaviorIRI:functional_labelVisual II                                            -1.037e-02  4.964e-02  -0.209 0.834486    
behaviorPANAS_NEG:functional_labelVisual II                                       3.594e-02  4.163e-02   0.863 0.387992    
behaviorPANAS_POS:functional_labelVisual II                                      -1.056e-01  4.607e-02  -2.292 0.021926 *  
behaviorATQ_CONTROL:functional_labelVisual Association                            2.032e-01  4.457e-02   4.558 5.18e-06 ***
behaviorATQ_EXTRA:functional_labelVisual Association                             -4.285e-02  4.457e-02  -0.961 0.336338    
behaviorATQ_NEG:functional_labelVisual Association                               -2.218e-01  4.018e-02  -5.520 3.40e-08 ***
behaviorATQ_SENSITIVITY:functional_labelVisual Association                       -4.098e-02  4.457e-02  -0.919 0.357883    
behaviorIRI:functional_labelVisual Association                                   -2.208e-01  4.018e-02  -5.496 3.89e-08 ***
behaviorPANAS_NEG:functional_labelVisual Association                             -1.582e-01  3.369e-02  -4.696 2.66e-06 ***
behaviorPANAS_POS:functional_labelVisual Association                              5.449e-02  3.729e-02   1.461 0.143948    
behaviorATQ_CONTROL:functional_labelLimbic                                        8.537e-02  3.960e-02   2.156 0.031114 *  
behaviorATQ_EXTRA:functional_labelLimbic                                         -5.649e-02  3.960e-02  -1.426 0.153773    
behaviorATQ_NEG:functional_labelLimbic                                            3.355e-03  3.570e-02   0.094 0.925118    
behaviorATQ_SENSITIVITY:functional_labelLimbic                                   -8.129e-03  3.960e-02  -0.205 0.837371    
behaviorIRI:functional_labelLimbic                                               -2.697e-02  3.570e-02  -0.755 0.449961    
behaviorPANAS_NEG:functional_labelLimbic                                          8.790e-03  2.994e-02   0.294 0.769061    
behaviorPANAS_POS:functional_labelLimbic                                         -5.507e-02  3.314e-02  -1.662 0.096509 .  
behaviorATQ_CONTROL:functional_labelBasal Ganglia                                 1.427e-01  3.988e-02   3.579 0.000345 ***
behaviorATQ_EXTRA:functional_labelBasal Ganglia                                   3.188e-02  3.988e-02   0.800 0.423965    
behaviorATQ_NEG:functional_labelBasal Ganglia                                    -1.479e-02  3.594e-02  -0.411 0.680713    
behaviorATQ_SENSITIVITY:functional_labelBasal Ganglia                             2.932e-02  3.988e-02   0.735 0.462209    
behaviorIRI:functional_labelBasal Ganglia                                         5.749e-03  3.594e-02   0.160 0.872935    
behaviorPANAS_NEG:functional_labelBasal Ganglia                                   2.227e-02  3.014e-02   0.739 0.460017    
behaviorPANAS_POS:functional_labelBasal Ganglia                                  -9.808e-04  3.336e-02  -0.029 0.976548    
behaviorATQ_CONTROL:functional_labelCerebellum                                    1.306e-02  3.935e-02   0.332 0.740030    
behaviorATQ_EXTRA:functional_labelCerebellum                                     -6.765e-02  3.935e-02  -1.719 0.085580 .  
behaviorATQ_NEG:functional_labelCerebellum                                        6.134e-02  3.547e-02   1.729 0.083753 .  
behaviorATQ_SENSITIVITY:functional_labelCerebellum                                4.392e-02  3.935e-02   1.116 0.264390    
behaviorIRI:functional_labelCerebellum                                           -2.178e-03  3.547e-02  -0.061 0.951046    
behaviorPANAS_NEG:functional_labelCerebellum                                      3.036e-02  2.974e-02   1.021 0.307345    
behaviorPANAS_POS:functional_labelCerebellum                                     -6.982e-02  3.292e-02  -2.121 0.033942 *  
task_conditionaverage:behaviorATQ_CONTROL:functional_labelMedial Frontal         -1.046e-01  5.639e-02  -1.855 0.063532 .  
task_conditioneyes:behaviorATQ_CONTROL:functional_labelMedial Frontal            -3.487e-01  5.639e-02  -6.184 6.29e-10 ***
task_conditiongradCPT:behaviorATQ_CONTROL:functional_labelMedial Frontal         -1.299e-01  5.639e-02  -2.303 0.021290 *  
task_conditionnBack:behaviorATQ_CONTROL:functional_labelMedial Frontal           -2.443e-01  5.639e-02  -4.331 1.48e-05 ***
task_conditionsst:behaviorATQ_CONTROL:functional_labelMedial Frontal             -1.959e-01  5.639e-02  -3.474 0.000512 ***
task_conditionrest2:behaviorATQ_CONTROL:functional_labelMedial Frontal           -2.644e-01  5.639e-02  -4.688 2.77e-06 ***
task_conditionaverage:behaviorATQ_EXTRA:functional_labelMedial Frontal            1.151e-01  5.639e-02   2.041 0.041282 *  
task_conditioneyes:behaviorATQ_EXTRA:functional_labelMedial Frontal              -1.851e-02  5.639e-02  -0.328 0.742794    
task_conditiongradCPT:behaviorATQ_EXTRA:functional_labelMedial Frontal            4.737e-02  5.639e-02   0.840 0.400882    
task_conditionnBack:behaviorATQ_EXTRA:functional_labelMedial Frontal              3.534e-02  5.639e-02   0.627 0.530905    
task_conditionsst:behaviorATQ_EXTRA:functional_labelMedial Frontal                1.829e-02  5.639e-02   0.324 0.745654    
task_conditionrest2:behaviorATQ_EXTRA:functional_labelMedial Frontal              1.826e-01  5.639e-02   3.238 0.001203 ** 
task_conditionaverage:behaviorATQ_NEG:functional_labelMedial Frontal              1.583e-02  5.083e-02   0.311 0.755466    
task_conditioneyes:behaviorATQ_NEG:functional_labelMedial Frontal                -1.755e-02  5.083e-02  -0.345 0.729898    
task_conditiongradCPT:behaviorATQ_NEG:functional_labelMedial Frontal             -1.514e-03  5.083e-02  -0.030 0.976244    
task_conditionnBack:behaviorATQ_NEG:functional_labelMedial Frontal               -2.461e-02  5.083e-02  -0.484 0.628316    
task_conditionsst:behaviorATQ_NEG:functional_labelMedial Frontal                  4.980e-02  5.083e-02   0.980 0.327215    
task_conditionrest2:behaviorATQ_NEG:functional_labelMedial Frontal               -1.652e-02  5.083e-02  -0.325 0.745203    
 [ reached getOption("max.print") -- omitted 360 rows ]
---
Signif. codes:  0 ‘***’ 0.001 ‘**’ 0.01 ‘*’ 0.05 ‘.’ 0.1 ‘ ’ 1

Residual standard error: 0.2058 on 72336 degrees of freedom
  (268 observations deleted due to missingness)
Multiple R-squared:  0.2208,	Adjusted R-squared:  0.2148 
F-statistic: 36.67 on 559 and 72336 DF,  p-value: < 2.2e-16

==> Result_Store/covest_regression_result/cov_maineffect.txt <==

Call:
lm(formula = covariance_estimate ~ task_condition + behavior + 
    functional_label, data = all_data)

Residuals:
     Min       1Q   Median       3Q      Max 
-1.80552 -0.13474 -0.00152  0.13454  2.24245 

Coefficients:
                                    Estimate Std. Error t value Pr(>|t|)    
(Intercept)                        -0.034610   0.004080  -8.482  < 2e-16 ***
task_conditionaverage              -0.003330   0.003211  -1.037 0.299671    
task_conditioneyes                  0.003167   0.003211   0.986 0.323939    
task_conditiongradCPT              -0.012888   0.003211  -4.014 5.97e-05 ***
task_conditionnBack                -0.003939   0.003211  -1.227 0.219847    
task_conditionsst                   0.007163   0.003211   2.231 0.025677 *  
task_conditionrest2                 0.004667   0.003211   1.454 0.146063    
behaviorATQ_CONTROL                 0.010046   0.003549   2.831 0.004645 ** 
behaviorATQ_EXTRA                   0.004447   0.003549   1.253 0.210186    
behaviorATQ_NEG                     0.002826   0.003199   0.883 0.377000    
behaviorATQ_SENSITIVITY             0.005515   0.003549   1.554 0.120202    
behaviorIRI                         0.002734   0.003199   0.855 0.392749    
behaviorPANAS_NEG                   0.004208   0.002683   1.569 0.116749    
behaviorPANAS_POS                   0.010637   0.002826   3.763 0.000168 ***
functional_labelMedial Frontal     -0.005684   0.004063  -1.399 0.161856    
functional_labelFronto-parietal     0.065978   0.003939  16.748  < 2e-16 ***
functional_labelMotor               0.029553   0.003699   7.990 1.37e-15 ***
functional_labelVisual I            0.005119   0.004542   1.127 0.259744    
functional_labelVisual II          -0.023928   0.005611  -4.264 2.01e-05 ***
functional_labelVisual Association  0.035722   0.004542   7.865 3.74e-15 ***
functional_labelLimbic              0.067634   0.004036  16.759  < 2e-16 ***
functional_labelBasal Ganglia       0.017629   0.004063   4.339 1.44e-05 ***
functional_labelCerebellum          0.051504   0.004009  12.846  < 2e-16 ***
---
Signif. codes:  0 ‘***’ 0.001 ‘**’ 0.01 ‘*’ 0.05 ‘.’ 0.1 ‘ ’ 1

Residual standard error: 0.2306 on 72873 degrees of freedom
  (268 observations deleted due to missingness)
Multiple R-squared:  0.01467,	Adjusted R-squared:  0.01437 
F-statistic: 49.32 on 22 and 72873 DF,  p-value: < 2.2e-16




==> Result_Store/covest_regression_result/cov_maineffect_bycategory.txt <==
[1] "BSI"

Call:
lm(formula = covariance_estimate ~ task_condition + functional_label, 
    data = current_data)

Residuals:
    Min      1Q  Median      3Q     Max 
-0.9175 -0.1132 -0.0018  0.1109  0.8577 

Coefficients:
                                    Estimate Std. Error t value Pr(>|t|)    
(Intercept)                        -0.003095   0.005888  -0.526  0.59916    
task_conditionaverage              -0.005116   0.005002  -1.023  0.30641    
task_conditioneyes                 -0.003367   0.005002  -0.673  0.50088    
task_conditiongradCPT              -0.012017   0.005002  -2.402  0.01631 *  
task_conditionnBack                -0.010990   0.005002  -2.197  0.02804 *  
task_conditionsst                   0.007955   0.005002   1.590  0.11180    
task_conditionrest2                -0.004730   0.005002  -0.945  0.34442    
functional_labelMedial Frontal      0.010784   0.006361   1.695  0.09006 .  
functional_labelFronto-parietal     0.049063   0.006168   7.955 1.90e-15 ***
functional_labelMotor              -0.038195   0.005791  -6.596 4.34e-11 ***
functional_labelVisual I           -0.035652   0.007111  -5.014 5.39e-07 ***
functional_labelVisual II          -0.001757   0.008785  -0.200  0.84152    
functional_labelVisual Association -0.005838   0.007111  -0.821  0.41165    
functional_labelLimbic              0.014582   0.006318   2.308  0.02101 *  
functional_labelBasal Ganglia      -0.022483   0.006361  -3.534  0.00041 ***
functional_labelCerebellum          0.050239   0.006277   8.004 1.29e-15 ***
---
Signif. codes:  0 ‘***’ 0.001 ‘**’ 0.01 ‘*’ 0.05 ‘.’ 0.1 ‘ ’ 1

Residual standard error: 0.1737 on 16868 degrees of freedom
Multiple R-squared:  0.03463,	Adjusted R-squared:  0.03378 
F-statistic: 40.34 on 15 and 16868 DF,  p-value: < 2.2e-16

[1] "PANAS_NEG"

Call:
lm(formula = covariance_estimate ~ task_condition + functional_label, 
    data = current_data)

Residuals:
     Min       1Q   Median       3Q      Max 
-1.36710 -0.13293 -0.00088  0.13136  1.40857 

Coefficients:
                                    Estimate Std. Error t value Pr(>|t|)    
(Intercept)                        -0.049246   0.008685  -5.670 1.46e-08 ***
task_conditionaverage               0.007057   0.007378   0.956 0.338861    
task_conditioneyes                  0.008708   0.007378   1.180 0.237906    
task_conditiongradCPT              -0.015228   0.007378  -2.064 0.039043 *  
task_conditionnBack                -0.006699   0.007378  -0.908 0.363891    
task_conditionsst                   0.022559   0.007378   3.058 0.002236 ** 
task_conditionrest2                 0.013423   0.007378   1.819 0.068889 .  
functional_labelMedial Frontal      0.007415   0.009383   0.790 0.429372    
functional_labelFronto-parietal     0.085515   0.009097   9.400  < 2e-16 ***
functional_labelMotor               0.013997   0.008541   1.639 0.101275    
functional_labelVisual I            0.026790   0.010488   2.554 0.010650 *  
functional_labelVisual II           0.009023   0.012957   0.696 0.486190    
functional_labelVisual Association  0.035861   0.010488   3.419 0.000630 ***
functional_labelLimbic              0.091578   0.009319   9.827  < 2e-16 ***
functional_labelBasal Ganglia       0.035689   0.009383   3.804 0.000143 ***
functional_labelCerebellum          0.100321   0.009259  10.836  < 2e-16 ***
---
Signif. codes:  0 ‘***’ 0.001 ‘**’ 0.01 ‘*’ 0.05 ‘.’ 0.1 ‘ ’ 1

Residual standard error: 0.226 on 13116 degrees of freedom
Multiple R-squared:  0.02869,	Adjusted R-squared:  0.02758 
F-statistic: 25.83 on 15 and 13116 DF,  p-value: < 2.2e-16

[1] "PANAS_POS"

Call:
lm(formula = covariance_estimate ~ task_condition + functional_label, 
    data = current_data)

Residuals:
     Min       1Q   Median       3Q      Max 
-0.88618 -0.12011  0.00291  0.12346  0.78806 

Coefficients:
                                    Estimate Std. Error t value Pr(>|t|)    
(Intercept)                        -0.047879   0.008500  -5.633 1.82e-08 ***
task_conditionaverage              -0.023780   0.007261  -3.275 0.001060 ** 
task_conditioneyes                 -0.006351   0.007261  -0.875 0.381765    
task_conditiongradCPT              -0.015120   0.007261  -2.082 0.037341 *  
task_conditionnBack                -0.009061   0.007261  -1.248 0.212127    
task_conditionsst                  -0.025409   0.007261  -3.499 0.000469 ***
task_conditionrest2                -0.011785   0.007261  -1.623 0.104625    
functional_labelMedial Frontal      0.004738   0.008911   0.532 0.594923    
functional_labelFronto-parietal     0.071583   0.008640   8.285  < 2e-16 ***
functional_labelMotor               0.156889   0.008112  19.341  < 2e-16 ***
functional_labelVisual I            0.094898   0.009961   9.527  < 2e-16 ***
functional_labelVisual II          -0.058970   0.012306  -4.792 1.67e-06 ***
functional_labelVisual Association  0.079534   0.009961   7.985 1.55e-15 ***
functional_labelLimbic              0.098073   0.008850  11.081  < 2e-16 ***
functional_labelBasal Ganglia       0.043615   0.008911   4.894 1.00e-06 ***
functional_labelCerebellum          0.024974   0.008793   2.840 0.004518 ** 
---
Signif. codes:  0 ‘***’ 0.001 ‘**’ 0.01 ‘*’ 0.05 ‘.’ 0.1 ‘ ’ 1

Residual standard error: 0.1963 on 10972 degrees of freedom
  (268 observations deleted due to missingness)
Multiple R-squared:  0.07901,	Adjusted R-squared:  0.07775 
F-statistic: 62.75 on 15 and 10972 DF,  p-value: < 2.2e-16

[1] "IRI"

Call:
lm(formula = covariance_estimate ~ task_condition + functional_label, 
    data = current_data)

Residuals:
     Min       1Q   Median       3Q      Max 
-1.82756 -0.14565 -0.00302  0.14039  2.22041 

Coefficients:
                                     Estimate Std. Error t value Pr(>|t|)    
(Intercept)                        -0.0118508  0.0136269  -0.870 0.384512    
task_conditionaverage              -0.0013113  0.0115761  -0.113 0.909817    
task_conditioneyes                 -0.0006363  0.0115761  -0.055 0.956169    
task_conditiongradCPT              -0.0200764  0.0115761  -1.734 0.082905 .  
task_conditionnBack                -0.0087675  0.0115761  -0.757 0.448844    
task_conditionsst                   0.0101208  0.0115761   0.874 0.381989    
task_conditionrest2                -0.0004490  0.0115761  -0.039 0.969061    
functional_labelMedial Frontal     -0.0575357  0.0147214  -3.908 9.38e-05 ***
functional_labelFronto-parietal     0.0863750  0.0142727   6.052 1.50e-09 ***
functional_labelMotor              -0.0234794  0.0134002  -1.752 0.079787 .  
functional_labelVisual I           -0.0568357  0.0164552  -3.454 0.000555 ***
functional_labelVisual II          -0.0142018  0.0203295  -0.699 0.484837    
functional_labelVisual Association  0.0207264  0.0164552   1.260 0.207867    
functional_labelLimbic              0.0676310  0.0146209   4.626 3.80e-06 ***
functional_labelBasal Ganglia       0.0091777  0.0147214   0.623 0.533021    
functional_labelCerebellum          0.0595313  0.0145262   4.098 4.21e-05 ***
---
Signif. codes:  0 ‘***’ 0.001 ‘**’ 0.01 ‘*’ 0.05 ‘.’ 0.1 ‘ ’ 1

Residual standard error: 0.268 on 7488 degrees of freedom
Multiple R-squared:  0.03369,	Adjusted R-squared:  0.03176 
F-statistic: 17.41 on 15 and 7488 DF,  p-value: < 2.2e-16

[1] "ATQ_NEG"

Call:
lm(formula = covariance_estimate ~ task_condition + functional_label, 
    data = current_data)

Residuals:
     Min       1Q   Median       3Q      Max 
-0.92289 -0.14990  0.00258  0.14555  1.11303 

Coefficients:
                                    Estimate Std. Error t value Pr(>|t|)    
(Intercept)                        -0.040769   0.011859  -3.438 0.000590 ***
task_conditionaverage               0.008664   0.010074   0.860 0.389792    
task_conditioneyes                  0.012679   0.010074   1.258 0.208252    
task_conditiongradCPT              -0.009844   0.010074  -0.977 0.328512    
task_conditionnBack                 0.003029   0.010074   0.301 0.763654    
task_conditionsst                   0.028433   0.010074   2.822 0.004781 ** 
task_conditionrest2                 0.010992   0.010074   1.091 0.275285    
functional_labelMedial Frontal      0.005210   0.012812   0.407 0.684243    
functional_labelFronto-parietal     0.069597   0.012421   5.603 2.18e-08 ***
functional_labelMotor               0.006285   0.011662   0.539 0.589926    
functional_labelVisual I           -0.015801   0.014321  -1.103 0.269888    
functional_labelVisual II           0.001936   0.017692   0.109 0.912873    
functional_labelVisual Association  0.052819   0.014321   3.688 0.000227 ***
functional_labelLimbic              0.052883   0.012724   4.156 3.27e-05 ***
functional_labelBasal Ganglia       0.023233   0.012812   1.813 0.069805 .  
functional_labelCerebellum          0.083287   0.012642   6.588 4.75e-11 ***
---
Signif. codes:  0 ‘***’ 0.001 ‘**’ 0.01 ‘*’ 0.05 ‘.’ 0.1 ‘ ’ 1

Residual standard error: 0.2332 on 7488 degrees of freedom
Multiple R-squared:  0.02079,	Adjusted R-squared:  0.01883 
F-statistic:  10.6 on 15 and 7488 DF,  p-value: < 2.2e-16

[1] "ATQ_EXTRA"

Call:
lm(formula = covariance_estimate ~ task_condition + functional_label, 
    data = current_data)

Residuals:
     Min       1Q   Median       3Q      Max 
-1.07922 -0.14653 -0.00032  0.14140  1.29108 

Coefficients:
                                     Estimate Std. Error t value Pr(>|t|)    
(Intercept)                         1.296e-02  1.449e-02   0.894   0.3711    
task_conditionaverage               6.721e-03  1.231e-02   0.546   0.5850    
task_conditioneyes                  1.061e-02  1.231e-02   0.862   0.3887    
task_conditiongradCPT               7.631e-05  1.231e-02   0.006   0.9951    
task_conditionnBack                 2.235e-02  1.231e-02   1.816   0.0694 .  
task_conditionsst                  -7.669e-04  1.231e-02  -0.062   0.9503    
task_conditionrest2                 2.186e-02  1.231e-02   1.777   0.0757 .  
functional_labelMedial Frontal     -1.316e-02  1.565e-02  -0.841   0.4005    
functional_labelFronto-parietal     1.408e-02  1.517e-02   0.928   0.3534    
functional_labelMotor              -5.407e-03  1.425e-02  -0.380   0.7043    
functional_labelVisual I           -8.144e-02  1.749e-02  -4.655 3.31e-06 ***
functional_labelVisual II          -1.092e-01  2.161e-02  -5.051 4.54e-07 ***
functional_labelVisual Association -8.487e-02  1.749e-02  -4.852 1.26e-06 ***
functional_labelLimbic              2.379e-02  1.554e-02   1.530   0.1260    
functional_labelBasal Ganglia      -1.639e-02  1.565e-02  -1.047   0.2949    
functional_labelCerebellum         -6.323e-02  1.544e-02  -4.094 4.29e-05 ***
---
Signif. codes:  0 ‘***’ 0.001 ‘**’ 0.01 ‘*’ 0.05 ‘.’ 0.1 ‘ ’ 1

Residual standard error: 0.2467 on 5612 degrees of freedom
Multiple R-squared:  0.02475,	Adjusted R-squared:  0.02214 
F-statistic: 9.493 on 15 and 5612 DF,  p-value: < 2.2e-16

[1] "ATQ_CONTROL"

Call:
lm(formula = covariance_estimate ~ task_condition + functional_label, 
    data = current_data)

Residuals:
     Min       1Q   Median       3Q      Max 
-1.21949 -0.16808  0.00927  0.17274  1.27771 

Coefficients:
                                     Estimate Std. Error t value Pr(>|t|)    
(Intercept)                        -0.0804454  0.0169379  -4.749 2.09e-06 ***
task_conditionaverage              -0.0073080  0.0143887  -0.508 0.611546    
task_conditioneyes                  0.0093433  0.0143887   0.649 0.516140    
task_conditiongradCPT              -0.0090664  0.0143887  -0.630 0.528651    
task_conditionnBack                 0.0041257  0.0143887   0.287 0.774330    
task_conditionsst                  -0.0002515  0.0143887  -0.017 0.986055    
task_conditionrest2                 0.0254436  0.0143887   1.768 0.077064 .  
functional_labelMedial Frontal     -0.0126279  0.0182982  -0.690 0.490149    
functional_labelFronto-parietal     0.0892470  0.0177406   5.031 5.04e-07 ***
functional_labelMotor               0.1233494  0.0166561   7.406 1.50e-13 ***
functional_labelVisual I            0.0962024  0.0204534   4.703 2.62e-06 ***
functional_labelVisual II          -0.0110327  0.0252690  -0.437 0.662410    
functional_labelVisual Association  0.1511832  0.0204534   7.392 1.66e-13 ***
functional_labelLimbic              0.1539786  0.0181733   8.473  < 2e-16 ***
functional_labelBasal Ganglia       0.0759491  0.0182982   4.151 3.36e-05 ***
functional_labelCerebellum          0.0686083  0.0180557   3.800 0.000146 ***
---
Signif. codes:  0 ‘***’ 0.001 ‘**’ 0.01 ‘*’ 0.05 ‘.’ 0.1 ‘ ’ 1

Residual standard error: 0.2885 on 5612 degrees of freedom
Multiple R-squared:  0.03649,	Adjusted R-squared:  0.03391 
F-statistic: 14.17 on 15 and 5612 DF,  p-value: < 2.2e-16

[1] "ATQ_SENSITIVITY"

Call:
lm(formula = covariance_estimate ~ task_condition + functional_label, 
    data = current_data)

Residuals:
     Min       1Q   Median       3Q      Max 
-1.50447 -0.15745 -0.00239  0.15833  1.45039 

Coefficients:
                                    Estimate Std. Error t value Pr(>|t|)    
(Intercept)                        -0.031347   0.016370  -1.915 0.055549 .  
task_conditionaverage              -0.010275   0.013906  -0.739 0.459994    
task_conditioneyes                  0.003435   0.013906   0.247 0.804881    
task_conditiongradCPT              -0.021048   0.013906  -1.514 0.130196    
task_conditionnBack                -0.007522   0.013906  -0.541 0.588573    
task_conditionsst                   0.012839   0.013906   0.923 0.355899    
task_conditionrest2                 0.001532   0.013906   0.110 0.912262    
functional_labelMedial Frontal     -0.036973   0.017685  -2.091 0.036600 *  
functional_labelFronto-parietal     0.056798   0.017146   3.313 0.000930 ***
functional_labelMotor               0.063383   0.016097   3.937 8.34e-05 ***
functional_labelVisual I            0.007552   0.019767   0.382 0.702431    
functional_labelVisual II          -0.074037   0.024421  -3.032 0.002443 ** 
functional_labelVisual Association  0.076869   0.019767   3.889 0.000102 ***
functional_labelLimbic              0.088664   0.017564   5.048 4.60e-07 ***
functional_labelBasal Ganglia       0.024588   0.017685   1.390 0.164471    
functional_labelCerebellum          0.037739   0.017450   2.163 0.030608 *  
---
Signif. codes:  0 ‘***’ 0.001 ‘**’ 0.01 ‘*’ 0.05 ‘.’ 0.1 ‘ ’ 1

Residual standard error: 0.2788 on 5612 degrees of freedom
Multiple R-squared:  0.02353,	Adjusted R-squared:  0.02092 
F-statistic: 9.016 on 15 and 5612 DF,  p-value: < 2.2e-16

==> Result_Store/pre_regression_result/prediction_bycategory.txt <==
Summary for category: BSI 

Call:
lm(formula = prediction_accuracy ~ task_label, data = data_subset)

Residuals:
      Min        1Q    Median        3Q       Max 
-0.154618 -0.026584 -0.001053  0.027962  0.148082 

Coefficients:
                  Estimate Std. Error t value Pr(>|t|)    
(Intercept)        0.45280    0.01904  23.781   <2e-16 ***
task_labeleyes    -0.02274    0.02693  -0.844    0.402    
task_labelgradCPT  0.01694    0.02693   0.629    0.532    
task_labelnBack    0.01716    0.02693   0.637    0.527    
task_labelsst      0.00200    0.02693   0.074    0.941    
task_labelrest2   -0.02911    0.02693  -1.081    0.284    
task_labelaverage -0.02627    0.02693  -0.976    0.334    
---
Signif. codes:  0 ‘***’ 0.001 ‘**’ 0.01 ‘*’ 0.05 ‘.’ 0.1 ‘ ’ 1

Residual standard error: 0.05712 on 56 degrees of freedom
Multiple R-squared:  0.1052,	Adjusted R-squared:  0.009346 
F-statistic: 1.097 on 6 and 56 DF,  p-value: 0.3754


Summary for category: PANAS_NEG 

Call:
lm(formula = prediction_accuracy ~ task_label, data = data_subset)

Residuals:
      Min        1Q    Median        3Q       Max 
-0.154019 -0.038360  0.003568  0.034089  0.202496 

Coefficients:
                   Estimate Std. Error t value Pr(>|t|)    
(Intercept)        0.465893   0.025358  18.373  < 2e-16 ***
task_labeleyes     0.013691   0.035862   0.382    0.705    
task_labelgradCPT -0.013575   0.035862  -0.379    0.707    
task_labelnBack   -0.172933   0.035862  -4.822 1.89e-05 ***
task_labelsst     -0.008155   0.035862  -0.227    0.821    
task_labelrest2   -0.043067   0.035862  -1.201    0.237    
task_labelaverage -0.020719   0.035862  -0.578    0.567    
---
Signif. codes:  0 ‘***’ 0.001 ‘**’ 0.01 ‘*’ 0.05 ‘.’ 0.1 ‘ ’ 1

Residual standard error: 0.06709 on 42 degrees of freedom
Multiple R-squared:  0.4712,	Adjusted R-squared:  0.3957 
F-statistic: 6.239 on 6 and 42 DF,  p-value: 9.596e-05


Summary for category: PANAS_POS 

Call:
lm(formula = prediction_accuracy ~ task_label, data = data_subset)

Residuals:
      Min        1Q    Median        3Q       Max 
-0.167020 -0.037563  0.007492  0.049991  0.127353 

Coefficients:
                    Estimate Std. Error t value Pr(>|t|)    
(Intercept)        0.4505841  0.0292485  15.405   <2e-16 ***
task_labeleyes     0.0121151  0.0413636   0.293   0.7713    
task_labelgradCPT -0.0279944  0.0413636  -0.677   0.5030    
task_labelnBack   -0.0815509  0.0413636  -1.972   0.0566 .  
task_labelsst      0.0003698  0.0413636   0.009   0.9929    
task_labelrest2   -0.0216182  0.0413636  -0.523   0.6045    
task_labelaverage -0.0562101  0.0413636  -1.359   0.1829    
---
Signif. codes:  0 ‘***’ 0.001 ‘**’ 0.01 ‘*’ 0.05 ‘.’ 0.1 ‘ ’ 1

Residual standard error: 0.07164 on 35 degrees of freedom
Multiple R-squared:  0.1859,	Adjusted R-squared:  0.04638 
F-statistic: 1.332 on 6 and 35 DF,  p-value: 0.2691


Summary for category: IRI 

Call:
lm(formula = prediction_accuracy ~ task_label, data = data_subset)

Residuals:
      Min        1Q    Median        3Q       Max 
-0.075161 -0.017532 -0.000798  0.016902  0.096000 

Coefficients:
                  Estimate Std. Error t value Pr(>|t|)    
(Intercept)       0.414769   0.021775  19.048 9.93e-15 ***
task_labeleyes    0.070112   0.030795   2.277   0.0334 *  
task_labelgradCPT 0.055833   0.030795   1.813   0.0841 .  
task_labelnBack   0.044970   0.030795   1.460   0.1590    
task_labelsst     0.032385   0.030795   1.052   0.3049    
task_labelrest2   0.042131   0.030795   1.368   0.1857    
task_labelaverage 0.002461   0.030795   0.080   0.9371    
---
Signif. codes:  0 ‘***’ 0.001 ‘**’ 0.01 ‘*’ 0.05 ‘.’ 0.1 ‘ ’ 1

Residual standard error: 0.04355 on 21 degrees of freedom
Multiple R-squared:  0.292,	Adjusted R-squared:  0.0897 
F-statistic: 1.443 on 6 and 21 DF,  p-value: 0.2454


Summary for category: ATQ_NEG 

Call:
lm(formula = prediction_accuracy ~ task_label, data = data_subset)

Residuals:
      Min        1Q    Median        3Q       Max 
-0.137240 -0.031198  0.002474  0.035358  0.159464 

Coefficients:
                  Estimate Std. Error t value Pr(>|t|)    
(Intercept)        0.50161    0.03439  14.588 1.84e-12 ***
task_labeleyes    -0.09009    0.04863  -1.853  0.07805 .  
task_labelgradCPT -0.01017    0.04863  -0.209  0.83637    
task_labelnBack   -0.02839    0.04863  -0.584  0.56558    
task_labelsst     -0.07855    0.04863  -1.615  0.12117    
task_labelrest2   -0.09599    0.04863  -1.974  0.06169 .  
task_labelaverage -0.14398    0.04863  -2.961  0.00746 ** 
---
Signif. codes:  0 ‘***’ 0.001 ‘**’ 0.01 ‘*’ 0.05 ‘.’ 0.1 ‘ ’ 1

Residual standard error: 0.06877 on 21 degrees of freedom
Multiple R-squared:  0.4003,	Adjusted R-squared:  0.229 
F-statistic: 2.336 on 6 and 21 DF,  p-value: 0.06931


Summary for category: ATQ_EXTRA 

Call:
lm(formula = prediction_accuracy ~ task_label, data = data_subset)

Residuals:
     Min       1Q   Median       3Q      Max 
-0.07599 -0.02357 -0.01100  0.03883  0.08700 

Coefficients:
                   Estimate Std. Error t value Pr(>|t|)    
(Intercept)        0.440700   0.028873  15.263 4.04e-10 ***
task_labeleyes     0.008389   0.040833   0.205    0.840    
task_labelgradCPT  0.051986   0.040833   1.273    0.224    
task_labelnBack    0.003367   0.040833   0.082    0.935    
task_labelsst     -0.015708   0.040833  -0.385    0.706    
task_labelrest2    0.054817   0.040833   1.342    0.201    
task_labelaverage -0.040450   0.040833  -0.991    0.339    
---
Signif. codes:  0 ‘***’ 0.001 ‘**’ 0.01 ‘*’ 0.05 ‘.’ 0.1 ‘ ’ 1

Residual standard error: 0.05001 on 14 degrees of freedom
Multiple R-squared:  0.3788,	Adjusted R-squared:  0.1125 
F-statistic: 1.423 on 6 and 14 DF,  p-value: 0.2738


Summary for category: ATQ_CONTROL 

Call:
lm(formula = prediction_accuracy ~ task_label, data = data_subset)

Residuals:
      Min        1Q    Median        3Q       Max 
-0.108629 -0.024508 -0.004319  0.020223  0.097252 

Coefficients:
                  Estimate Std. Error t value Pr(>|t|)    
(Intercept)        0.42797    0.03322  12.881 3.75e-09 ***
task_labeleyes     0.06898    0.04699   1.468    0.164    
task_labelgradCPT  0.02685    0.04699   0.571    0.577    
task_labelnBack    0.07307    0.04699   1.555    0.142    
task_labelsst      0.05465    0.04699   1.163    0.264    
task_labelrest2   -0.00833    0.04699  -0.177    0.862    
task_labelaverage -0.03628    0.04699  -0.772    0.453    
---
Signif. codes:  0 ‘***’ 0.001 ‘**’ 0.01 ‘*’ 0.05 ‘.’ 0.1 ‘ ’ 1

Residual standard error: 0.05755 on 14 degrees of freedom
Multiple R-squared:  0.4072,	Adjusted R-squared:  0.1531 
F-statistic: 1.603 on 6 and 14 DF,  p-value: 0.2185


Summary for category: ATQ_SENSITIVITY 

Call:
lm(formula = prediction_accuracy ~ task_label, data = data_subset)

Residuals:
      Min        1Q    Median        3Q       Max 
-0.103164 -0.025601  0.005147  0.029367  0.065284 

Coefficients:
                  Estimate Std. Error t value Pr(>|t|)    
(Intercept)        0.49018    0.03117  15.726 2.72e-10 ***
task_labeleyes    -0.07040    0.04408  -1.597   0.1326    
task_labelgradCPT -0.02954    0.04408  -0.670   0.5137    
task_labelnBack    0.02567    0.04408   0.582   0.5697    
task_labelsst     -0.02303    0.04408  -0.522   0.6095    
task_labelrest2   -0.07384    0.04408  -1.675   0.1161    
task_labelaverage -0.10343    0.04408  -2.346   0.0342 *  
---
Signif. codes:  0 ‘***’ 0.001 ‘**’ 0.01 ‘*’ 0.05 ‘.’ 0.1 ‘ ’ 1

Residual standard error: 0.05399 on 14 degrees of freedom
Multiple R-squared:  0.4768,	Adjusted R-squared:  0.2526 
F-statistic: 2.127 on 6 and 14 DF,  p-value: 0.1148

==> Result_Store/pre_regression_result/prediction_interaction.txt <==
Call:
lm(formula = prediction_accuracy ~ (task_label + category)^2, 
    data = data_long)

Residuals:
      Min        1Q    Median        3Q       Max 
-0.167020 -0.027559  0.000091  0.034089  0.202496 

Coefficients:
                                           Estimate Std. Error t value Pr(>|t|)    
(Intercept)                                0.452795   0.020400  22.196  < 2e-16 ***
task_labeleyes                            -0.022738   0.028850  -0.788   0.4315    
task_labelgradCPT                          0.016936   0.028850   0.587   0.5578    
task_labelnBack                            0.017157   0.028850   0.595   0.5527    
task_labelsst                              0.002000   0.028850   0.069   0.9448    
task_labelrest2                           -0.029108   0.028850  -1.009   0.3141    
task_labelaverage                         -0.026267   0.028850  -0.910   0.3636    
categoryPANAS_NEG                          0.013097   0.030842   0.425   0.6715    
categoryPANAS_POS                         -0.002211   0.032255  -0.069   0.9454    
categoryIRI                               -0.038027   0.036776  -1.034   0.3023    
categoryATQ_NEG                            0.048813   0.036776   1.327   0.1858    
categoryATQ_CONTROL                       -0.024829   0.040800  -0.609   0.5435    
categoryATQ_EXTRA                         -0.012095   0.040800  -0.296   0.7672    
categoryATQ_SENSITIVITY                    0.037383   0.040800   0.916   0.3606    
task_labeleyes:categoryPANAS_NEG           0.036429   0.043617   0.835   0.4045    
task_labelgradCPT:categoryPANAS_NEG       -0.030511   0.043617  -0.700   0.4850    
task_labelnBack:categoryPANAS_NEG         -0.190089   0.043617  -4.358 2.02e-05 ***
task_labelsst:categoryPANAS_NEG           -0.010154   0.043617  -0.233   0.8161    
task_labelrest2:categoryPANAS_NEG         -0.013958   0.043617  -0.320   0.7493    
task_labelaverage:categoryPANAS_NEG        0.005548   0.043617   0.127   0.8989    
task_labeleyes:categoryPANAS_POS           0.034853   0.045615   0.764   0.4457    
task_labelgradCPT:categoryPANAS_POS       -0.044930   0.045615  -0.985   0.3257    
task_labelnBack:categoryPANAS_POS         -0.098708   0.045615  -2.164   0.0316 *  
task_labelsst:categoryPANAS_POS           -0.001630   0.045615  -0.036   0.9715    
task_labelrest2:categoryPANAS_POS          0.007490   0.045615   0.164   0.8697    
task_labelaverage:categoryPANAS_POS       -0.029943   0.045615  -0.656   0.5122    
task_labeleyes:categoryIRI                 0.092850   0.052010   1.785   0.0756 .  
task_labelgradCPT:categoryIRI              0.038897   0.052010   0.748   0.4553    
task_labelnBack:categoryIRI                0.027813   0.052010   0.535   0.5934    
task_labelsst:categoryIRI                  0.030386   0.052010   0.584   0.5597    
task_labelrest2:categoryIRI                0.071239   0.052010   1.370   0.1722    
task_labelaverage:categoryIRI              0.028728   0.052010   0.552   0.5813    
task_labeleyes:categoryATQ_NEG            -0.067352   0.052010  -1.295   0.1967    
task_labelgradCPT:categoryATQ_NEG         -0.027105   0.052010  -0.521   0.6028    
task_labelnBack:categoryATQ_NEG           -0.045546   0.052010  -0.876   0.3821    
task_labelsst:categoryATQ_NEG             -0.080550   0.052010  -1.549   0.1229    
task_labelrest2:categoryATQ_NEG           -0.066883   0.052010  -1.286   0.1998    
task_labelaverage:categoryATQ_NEG         -0.117713   0.052010  -2.263   0.0246 *  
task_labeleyes:categoryATQ_CONTROL         0.091717   0.057699   1.590   0.1134    
task_labelgradCPT:categoryATQ_CONTROL      0.009911   0.057699   0.172   0.8638    
task_labelnBack:categoryATQ_CONTROL        0.055912   0.057699   0.969   0.3336    
task_labelsst:categoryATQ_CONTROL          0.052650   0.057699   0.912   0.3625    
task_labelrest2:categoryATQ_CONTROL        0.020778   0.057699   0.360   0.7191    
task_labelaverage:categoryATQ_CONTROL     -0.010009   0.057699  -0.173   0.8624    
task_labeleyes:categoryATQ_EXTRA           0.031127   0.057699   0.539   0.5901    
task_labelgradCPT:categoryATQ_EXTRA        0.035051   0.057699   0.607   0.5442    
task_labelnBack:categoryATQ_EXTRA         -0.013790   0.057699  -0.239   0.8113    
task_labelsst:categoryATQ_EXTRA           -0.017708   0.057699  -0.307   0.7592    
task_labelrest2:categoryATQ_EXTRA          0.083925   0.057699   1.455   0.1472    
task_labelaverage:categoryATQ_EXTRA       -0.014183   0.057699  -0.246   0.8061    
task_labeleyes:categoryATQ_SENSITIVITY    -0.047663   0.057699  -0.826   0.4097    
task_labelgradCPT:categoryATQ_SENSITIVITY -0.046477   0.057699  -0.805   0.4214    
task_labelnBack:categoryATQ_SENSITIVITY    0.008509   0.057699   0.147   0.8829    
task_labelsst:categoryATQ_SENSITIVITY     -0.025030   0.057699  -0.434   0.6649    
task_labelrest2:categoryATQ_SENSITIVITY   -0.044733   0.057699  -0.775   0.4390    
task_labelaverage:categoryATQ_SENSITIVITY -0.077160   0.057699  -1.337   0.1825    
---
Signif. codes:  0 ‘***’ 0.001 ‘**’ 0.01 ‘*’ 0.05 ‘.’ 0.1 ‘ ’ 1

Residual standard error: 0.0612 on 217 degrees of freedom
Multiple R-squared:  0.3464,	Adjusted R-squared:  0.1807 
F-statistic: 2.091 on 55 and 217 DF,  p-value: 9.613e-05

==> Result_Store/pre_regression_result/prediction_maineffect.txt <==
Call:
lm(formula = prediction_accuracy ~ . - task_label - behavior - 
    category, data = data_long)

Residuals:
      Min        1Q    Median        3Q       Max 
-0.276704 -0.038663  0.003794  0.041830  0.186523 

Coefficients:
                         Estimate Std. Error t value Pr(>|t|)    
(Intercept)              0.461582   0.012842  35.943  < 2e-16 ***
task_labeleyes          -0.002439   0.014948  -0.163  0.87052    
task_labelgradCPT        0.005640   0.014948   0.377  0.70625    
task_labelnBack         -0.030072   0.014948  -2.012  0.04528 *  
task_labelsst           -0.004456   0.014948  -0.298  0.76586    
task_labelrest2         -0.025401   0.014948  -1.699  0.09046 .  
task_labelaverage       -0.046801   0.014948  -3.131  0.00194 ** 
categoryPANAS_NEG       -0.015865   0.012573  -1.262  0.20814    
categoryPANAS_POS       -0.021192   0.013149  -1.612  0.10824    
categoryIRI              0.003389   0.014992   0.226  0.82132    
categoryATQ_NEG         -0.009066   0.014992  -0.605  0.54591    
categoryATQ_CONTROL      0.006737   0.016632   0.405  0.68579    
categoryATQ_EXTRA        0.002822   0.016632   0.170  0.86539    
categoryATQ_SENSITIVITY  0.004161   0.016632   0.250  0.80266    
---
Signif. codes:  0 ‘***’ 0.001 ‘**’ 0.01 ‘*’ 0.05 ‘.’ 0.1 ‘ ’ 1

Residual standard error: 0.06601 on 259 degrees of freedom
Multiple R-squared:  0.0925,	Adjusted R-squared:  0.04695 
F-statistic: 2.031 on 13 and 259 DF,  p-value: 0.01885
